Gradient-Induced Co-Saliency Detection

Co-saliency detection (Co-SOD) aims to segment the common salient foreground in a group of relevant images. In this paper, inspired by human behavior, we propose a gradient-induced co-saliency detection (GICD) method. We first abstract a consensus representation for the grouped images in the embedding space; then, by comparing the single image with consensus representation, we utilize the feedback gradient information to induce more attention to the discriminative co-salient features. In addition, due to the lack of Co-SOD training data, we design a jigsaw training strategy, with which Co-SOD networks can be trained on general saliency datasets without extra pixel-level annotations. To evaluate the performance of Co-SOD methods on discovering the co-salient object among multiple foregrounds, we construct a challenging CoCA dataset, where each image contains at least one extraneous foreground along with the co-salient object. Experiments demonstrate that our GICD achieves state-of-the-art performance. Our codes and dataset are available at https://mmcheng.net/gicd/.

==> backups.txt <==
\section{Related Works}
\subsection{Co-Saliency Object Detection} (co-SOD) aims to automatically locate the common salient objects in a group of relevant images.
%
Early works assume that the co-salient objects in multiple images share low-level consistency~\cite{zhang2016co}. 
%For instance, Li~\etal\cite{li2011co} introduced a co-multi-layer graph by exploring color and texture properties.
%
Fu~\etal\cite{fu2013cluster} explored the contrast, spatial, and the corresponding cues to enforce global association constraint by clustering.
%
Cao~\etal\cite{cao2014self} integrated multiple saliency cues by a self-adaptive weighting manner.
%
Tsai~\etal\cite{tsai2018image} extracted co-salient objects by solving an energy minimization problem over a graph.

\xj{too long, the related work part do not exceed page 4}Recently, many deep learning-based methods have been proposed to explore semantic feature representation for the co-SOD task~\cite{zhang2016CoSal,hsu2018unsupervised,zhang2019CSMG}.
%
These methods can be divided into two categories.
%One is based on high-level similarity, the other is based on co-semantic representation.
%
On one hand, deep methods often explores the high-level similarity to enhance the similar candidate regions among multiple images in a bottom-up way.
%
These methods are the nature deep extension from traditional low-level consistency.
%
For example,
Zhang~\etal\cite{zhang2016CoSal} jointly investigated intra-group separability and intra-group consistency depending on high-level CNN features.
%
Hsu~\etal\cite{hsu2018unsupervised} proposed an unsupervised method by maximizing the similarity among multiple foreground and minimiziring the similarity between foregrounds and backgrounds with graphical optimization.
%
Jiang~~\etal\cite{jiang2019unified} explored the superpixel-level similarity by intra- and inter-graph learning using the graph convolution network.
%
Zhang~\etal\cite{zhang2019CSMG} proposed a mask-guided network to obtain coarse co-SOD results, and then refined the results by multi-label label smoothing.
%
\xj{Limitation of the category 1?}
%
The second category of deep methods are based on common feature extracting. 
%
They often extract the common feature for a group of images, and then fuse it with each single image feature.
%
For instance,
Lina~\etal~\cite{wei2019deep} learn a shared feature for every five images with a group learning branch, 
then concatenate the shared feature with each single feature to get the final prediction.
Li~\etal~\cite{li2019detecting} extend this idea with a sequence model to process variable length input.
Wang~\etal~\cite{wang2019robust} and Zha \etal\cite{wang2020robust} learn a category vector for an image group to concatenate with each spatial position of a single image feature on multiple levels.
%
In practical application, a good co-saliency detection should have the ability to deal with the interference of other salient foregrounds,
the indefinite length of the image set, the dramatic changing of appearance in a category, and the unseen categories.


\subsection{Co-Saliency Detection Datasets}
Currently, there are not many co-saliency datasets, 
mainly including \textit{MSRC}~\cite{winn2005object}, \textit{Image Pair}~\cite{li2011co}, \textit{iCoseg}~\cite{batra2010icoseg}, 
and \textit{CoSal2015}~\cite{zhang2016CoSal}.
In \figref{fig:dataset},
we illustrate some samples of current datasets and our proposed \textit{CoCA} dataset.

\textit{MSRC}~\cite{winn2005object} is proposed for recognizing objects from images.
As it provides pixel-level annotation, the dataset is applied to many other tasks, including co-saliency detection.
In~\cite{fu2013cluster,zhang2016CoSal}, they select 233 images of seven groups from 
\textit{MSRC-v1}\footnote{https://www.microsoft.com/en-us/research/project/image-understanding} for evaluating detection accuracy.
\textit{Image Pair}~\cite{li2011co} contains 105 pairs of images. 
It is proposed by Li~\etal along with a pair-wised co-saliency detection method. 
This dataset cannot evaluate the performance on more than two images.
\textit{iCoseg}~\cite{batra2010icoseg} contains 643 images of 38 groups. 
In the above datasets, 
the co-salient objects are mostly the same objects in similar scenes, 
and have basically consistent appearance features.
\textit{CoSal2015}~\cite{zhang2016CoSal} is a large-scaled dataset containing 2015 images belong to 50 groups.
In contrast, some target objects in \textit{CoSal2015} belong to the same category (but not the same individuals) and differ greatly in appearance,
which makes \textit{CoSal2015} more challenging and suitable dataset for evaluating co-saliency detection methods.
%Besides,
%in some groups, such as baseball, horse, hammer, \etc, 
%the foreground objects of each image are not all the co-salient objects,
%Unfortunately, groups with this excellent feature are only a small part of the entire dataset.
Yu \etal\cite{yu2018co} and Yue \etal\cite{yue2019end} build two special datasets for within-image co-saliency detection,
which is a variant of the co-saliency detection and beyond the scope of this paper.

For the co-saliency detection task, 
the feature that determines a dataset a good one is 
that \textbf{its most images should have extra salient foreground from other class except for the co-salient objects}.
Unfortunately, none of the current datasets have done this well except our \textit{CoCA} dataset.
On their datasets, the test samples can be easily processed by the single SOD algorithm,
so the ability of co-salient detection to mine co-salient objects cannot be evaluated.

